Accelerating the convergence of Newton's method for nonlinear elliptic PDEs using Fourier neural operators

It is well known that Newton's method can have trouble converging if the initial guess is too far from the solution. Such a problem particularly occurs when this method is used to solve nonlinear elliptic partial differential equations (PDEs) discretized via finite differences. This work focuses on accelerating Newton's method convergence in this context. We seek to construct a mapping from the parameters of the nonlinear PDE to an approximation of its discrete solution, independently of the mesh resolution. This approximation is then used as an initial guess for Newton's method. To achieve these objectives, we elect to use a Fourier neural operator (FNO). The loss function is the sum of a data term (i.e., the comparison between known solutions and outputs of the FNO) and a physical term (i.e., the residual of the PDE discretization). Numerical results, in one and two dimensions, show that the proposed initial guess accelerates the convergence of Newton's method by a large margin compared to a naive initial guess, especially for highly nonlinear and anisotropic problems, with larger gains on coarse grids.

==> 1D_alpha2/results_alpha2.csv <==
gain,iter_100,cpu_100,iter_200,cpu_200,iter_400,cpu_400,iter_600,cpu_600
0,0,0,0,1,0,0,0,0
1,0,1,0,0,0,0,0,0
2,0,0,1,3,4,7,4,4
3,0,0,4,7,10,10,9,9
4,0,3,13,19,20,18,18,18
5,3,5,22,15,14,13,16,16
6,13,24,8,4,2,2,3,3
7,24,10,0,0,0,0,0,0
8,10,7,2,0,0,0,0,0
9,0,0,0,0,0,0,0,0
average,1300,500,200,88,88,82,92.5,92



==> 1D_alpha5/results_alpha5.csv <==
gain,iter_100,cpu_100,iter_200,cpu_200,iter_400,cpu_400,iter_600,cpu_600
0,0,0,0,1,0,0,0,0
1,0,0,0,0,0,0,0,0
2,0,0,0,3,0,0,0,0
3,0,0,3,2,1,1,1,1
4,0,0,4,2,5,6,0,0
5,0,0,6,8,13,12,10,9
6,0,4,7,6,6,6,14,15
7,5,6,2,2,0,0,0,0
8,20,15,3,1,0,0,0,0
9,0,0,0,0,0,0,0,0
average,2650,1800,390,230,150,150,210,220




==> plots/data_error_batchsize.csv <==
nx, 64, 128, 256, 512
100, 0.0004809526753913096, 0.0005260555459192447, 0.0007091408426932652, 0.006841762492889878
200, 0.0004863090194291062, 0.0005637390340053640, 0.0006365772782096530, 0.006727888773382506
400, 0.0004522291599109263, 0.0005066024280240603, 0.0006986074508833989, 0.007121573397440975
600, 0.0004523803975123316, 0.0005270870463992926, 0.0007134239937369173, 0.0068283091335519675


==> plots/residu_compared_batchsize.csv <==
nx, 64, 128, 256, 512
100, 696.8138510727478, 759.2296831142024, 789.2296831142024, 1074.280124929093
200, 12.127977382472459, 5.790654602193973, 8.1303163102861, 158.59853058677922
400, 129.4764297896879, 92.78531753069032, 98.85862064474183, 180.20548354408623
599, 203.10521550312794, 153.68168372567897, 176.88407809339608, 227.42171157903118




==> plots/time_ratio_compared_batchsize.csv <==
nx, 64, 128, 256, 512
100, 9.282578127446946,  6.999812955141366,  10.249775236338444, 4.970149050077031
200, 2.407503423364017,  1.9287741924905577, 1.824477239645065,  1.7081305662705004
400, 2.0178202839001447, 1.7593621179782495,  1.738941348496593, 1.6720758576352388
599, 2.1417728062806725, 2.122084583012208, 2.156865789646841,   1.6472405184458903

